Orientation of the spins of galaxies in the Local volume

We estimated the angular momentum, $J$, of $720$ galaxies in the Local Volume with distances $r < 12$ Mpc. The distribution of the average angular momentum along the Hubble sequence has a maximum at the morphological type $T= 4$ (Sbc), while the dispersion of the $J$-values for galaxies is minimal. Among the Local Volume population, 27 elite spiral galaxies stand out, with an angular momentum greater than 0.15 of the Milky Way, $J > 0.15 J_{MW}$, making the main contribution ($ > 90\%$) to the total angular momentum of galaxies in the considered volume. Using observational data on the kinematics and structure of these galaxies, we determined the direction of their spins. We present the first map of the distribution of the spins of 27 nearby massive spiral galaxies in the sky and note that their pattern does not exhibit significant alignment with respect to the Local Sheet plane. The relationship between the magnitude of the angular momentum and stellar mass of the local galaxies is well represented by a power law with an exponent of ($5/3$) over an interval of $6$ orders of magnitude of the mass of galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
